Hybrid high-order approximations of div-curl systems on domains with general topology

We devise and analyze hybrid polyhedral methods of arbitrary order for the approximation of div-curl systems on three-dimensional domains featuring non-trivial topology. The div-curl systems we are interested in stem from magnetostatics, and can either be first-order (field formulation) or second-order (vector potential formulation). The well-posedness of the resulting discrete problems essentially hinges on recently established, topologically generic, hybrid versions of the (first and second) Weber inequalities. Our error analysis covers the case of regular solutions. Leveraging (co)homology computation techniques from the literature, we perform an in-depth numerical assessment of our approach, covering, in particular, the case of non-simply-connected domains.

==> dat/k1_cube_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
6.33e-01 544 7.52e-01 7.84e-01
2.76e-01 11152 3.26e-01 4.87e-01
1.47e-01 64856 1.06e-01 2.81e-01

==> dat/k1_cube_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
5.75e-01 1264  5.72e-01 6.68e-01
2.63e-01 16080 1.29e-01 3.30e-01
1.36e-01 119888 3.40e-02 1.69e-01

==> dat/k1_hollowball_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.36e00 2345 8.49e-01 1.12e00
8.88e-01 9729 3.49e-01 7.39e-01
5.69e-01 43601 1.36e-01 3.03e-01
4.21e-01 80969 7.75e-02 2.40e-01

==> dat/k1_hollowball_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.27e00 3961  6.28e-01 1.04
8.11e-01 16633 1.89e-01 5.62e-01
5.36e-01 76033 7.71e-02 3.54e-01
3.92e-01 148097 4.44e-02 2.63e-01

==> dat/k1_hollowtorus_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.08e00 8083 4.78e-01 2.27e-01
8.36e-01 15147 3.02e-01 1.46e-01
6.12e-01 53667 1.76e-01 9.84e-02
3.94e-01 145267 6.36e-02 5.84e-02

==> dat/k1_hollowtorus_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
9.69e-01 11643 2.45e-01 1.38e-01
7.65e-01 21323 1.58e-01 1.08e-01
5.85e-01 77499 8.89e-02 9.21e-02
3.64e-01 218571 3.40e-02 5.02e-02

==> dat/k1_torus_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.16e00 9298 4.40e-01 1.96e-01
8.14e-01 22690 2.60e-01 1.40e-01
5.64e-01 62722 1.82e-01 1.13e-01
4.12e-01 144042 1.08e-01 8.90e-02

==> dat/k1_torus_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.09e00 13186  3.96e-01 2.00e-01
7.49e-01 35050 1.79e-01 1.20e-01
5.34e-01 95298 8.89e-02 8.28e-02
3.85e-01 241602 4.63e-02 5.98e-02

==> dat/k2_cube_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
6.33e-01 1088 5.40e-01 5.42e-01
2.76e-01 22304 3.31e-02 8.21e-02
1.47e-01 129712 6.52e-03 3.17e-02

==> dat/k2_cube_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
5.75e-01 2528  1.42e-01 1.87e-01
2.63e-01 32160 1.45e-02 4.77e-02
1.36e-01 239776 1.94e-03 1.24e-02

==> dat/k2_hollowball_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.36e00 4689 2.69e-01 5.52e-01
8.88e-01 19457 8.17e-02 2.65e-01
5.69e-01 87201 1.56e-02 9.81e-02
4.21e-01 161937 8.34e-03 5.69e-02

==> dat/k2_hollowball_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.27e00 7921  1.56e-01 4.12e-01
8.11e-01 33265 3.90e-02 1.57e-01
5.36e-01 152065 9.94e-03 6.21e-02
3.92e-01 296193 4.32e-03 3.59e-02

==> dat/k2_hollowtorus_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.08e00 15153 1.19e-01 7.49e-02
8.36e-01 28398 5.34e-02 3.93e-02
6.12e-01 100623 1.18e-02 1.05e-02
3.94e-01 272373 3.41e-03 4.82e-03

==> dat/k2_hollowtorus_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
9.69e-01 21828 3.51e-02 2.29e-02
7.65e-01 39978 1.81e-02 1.42e-02
5.85e-01 145308 7.83e-03 8.35e-03
3.64e-01 409818 1.85e-03 3.29e-03


==> dat/k2_torus_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.16e00 17432 5.90e-02 3.90e-02
8.14e-01 42542 2.83e-02 2.29e-02
5.64e-01 117602 1.13e-02 1.27e-02
4.12e-01 270077 4.28e-03 6.63e-03

==> dat/k2_torus_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.09e00 24722  1.20e-01 2.81e-02
7.49e-01 65717 5.01e-02 1.31e-02
5.34e-01 178682 1.84e-02 6.77e-03
3.85e-01 453002 6.91e-03 3.53e-03

==> dat/k3_cube_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
6.33e-01 1836 2.40e-01 2.43e-01
2.76e-01 37638 4.95e-03 1.37e-02

==> dat/k3_cube_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
5.75e-01 4266  3.80e-02 5.51e-02
2.63e-01 54270 8.07e-04 3.57e-03

==> dat/k3_hollowball_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.36e00 7912 1.05e-01 2.51e-01
8.88e-01 32833 3.27e-02 1.06e-01
5.69e-01 147151 4.96e-03 2.47e-02

==> dat/k3_hollowball_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.27e00 13366  4.26e-02 1.45e-01
8.11e-01 56134 1.76e-02 4.05e-02
5.36e-01 256609 2.97e-03 1.00e-02

==> dat/k3_hollowtorus_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.08e00 24243 3.87e-02 3.32e-02
8.36e-01 45435 1.44e-02 1.33e-02
6.12e-01 160995 1.83e-03 2.36e-03

==> dat/k3_hollowtorus_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
9.69e-01 34923 1.16e-02 5.28e-03
7.65e-01 63963 4.83e-03 2.50e-03
5.85e-01 232491 1.63e-03 1.13e-03

==> dat/k3_torus_pol.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.16e00 27890 1.48e-02 1.45e-02
8.14e-01 68066 4.95e-03 7.38e-03
5.64e-01 188162 9.79e-04 1.80e-03

==> dat/k3_torus_tet.dat <==
meshsize n_DOFs errL2_u errXnorm_u  
1.09e00 39554  5.16e-02 6.12e-03
7.49e-01 105146 1.17e-02 1.93e-03
5.34e-01 285890 3.10e-03 7.01e-04
